Approximate probabilistic verification of hybrid systems

Hybrid systems whose mode dynamics are governed by non-linear ordinary differential equations (ODEs) are often a natural model for biological processes. However such models are difficult to analyze. To address this, we develop a probabilistic analysis method by approximating the mode transitions as stochastic events. We assume that the probability of making a mode transition is proportional to the measure of the set of pairs of time points and value states at which the mode transition is enabled. To ensure a sound mathematical basis, we impose a natural continuity property on the non-linear ODEs. We also assume that the states of the system are observed at discrete time points but that the mode transitions may take place at any time between two successive discrete time points. This leads to a discrete time Markov chain as a probabilistic approximation of the hybrid system. We then show that for BLTL (bounded linear time temporal logic) specifications the hybrid system meets a specification iff its Markov chain approximation meets the same specification with probability $1$. Based on this, we formulate a sequential hypothesis testing procedure for verifying -approximately- that the Markov chain meets a BLTL specification with high probability. Our case studies on cardiac cell dynamics and the circadian rhythm indicate that our scheme can be applied in a number of realistic settings.

==> MC_test.eps_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'MC_test.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{250bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
    \begin{picture}(1,0.18068267)%
      \put(0,0){\includegraphics[width=\unitlength]{MC_test.eps}}%
      \put(-0.01,0.17){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k$}}}%
      \put(0.95,0.17){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k+1$}}}%
      \put(-0.15,-0.005){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\vv\sim \textbf{P}_X$}}}%
      \put(0.38,0.188){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tm_j(\vv)$}}}%
      \put(0.07,-0.04){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Phi_q(t,\vv)$}}}%
      \put(0.5,-0.04){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Phi_{q_j}(1-t,\Phi_{q}(t,\vv))$}}}%
      \put(1.0,-0.005){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\vv'\sim \textbf{P}_{X_j}$}}}%
      \put(0.3,0.03){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t\sim\Ptm$}}}%
    \end{picture}%
\endgroup%

